Degree-Corrected Joint Matrix Factorization for Multilayer Community Detection

Multilayer networks allow the modeling of interactions between the same entities across different contexts, such as temporal observations, varying settings, or interactions of different types. The goal of community detection in multilayer networks is to identify groups of nodes exhibiting similar connectivity patterns, which may vary across layers. We propose a method based on a joint nonnegative symmetric matrix trifactorization for community detection in multilayer networks, where each graph is approximated by a nonnegative symmetric matrix trifactorization. Our approach enforces constraints on the factor matrices so that communities are disjoint and shared across layers, while allowing each layer to have its own connectivity patterns and node degrees. This flexibility enables the model to capture both local and global structural variations across layers. We also develop an algorithm to efficiently solve this problem. We evaluate multilayer community detection methods using the multilayer degree-corrected stochastic block model (MDCBM), a flexible framework for generating realistic multilayer graphs with heterogeneous degrees and varying connectivity patterns. Experiments show that our method reliably detects communities across diverse regimes, whereas existing state-of-the-art approaches are often limited by restrictive structural assumptions.

==> Figures/convergence_initialization_AUCS.csv <==
iteration,error_mean,error_std,error_min,error_max,NMI_mean,NMI_std,NMI_min,NMI_max
0,0.7616894861016509,0.013243970675050483,0.749517244573164,0.7935066311667028,0.6965483655542727,0.05437303406712076,0.629584720722261,0.7880351130324165
1,0.7111037399828024,0.009212952414872713,0.6982786326663166,0.721331255957617,0.7593582228362419,0.043949576431129275,0.6777035063830853,0.8045936374401015
2,0.7038512449239308,0.00827119281376833,0.6930241474357144,0.7154270718816806,0.7625820720543459,0.03138549058195317,0.717401580382732,0.8045936374401015
3,0.7009870416637325,0.008243259161420501,0.690693204035547,0.7125872038383313,0.7612082693055023,0.031688525752847085,0.717401580382732,0.8045936374401015
4,0.7005105179598887,0.007975151047468609,0.6899246772866616,0.712316747768266,0.7619317670387536,0.03115022423335126,0.717401580382732,0.8045936374401015
5,0.7003969252230711,0.007889857848946587,0.6898622525327901,0.7121285357248983,0.7619317670387536,0.03115022423335126,0.717401580382732,0.8045936374401015
6,0.7003500237515445,0.007864303237085197,0.6898352169473381,0.712007291810837,0.7619317670387536,0.03115022423335126,0.717401580382732,0.8045936374401015
7,0.7003265310019777,0.00785806593355484,0.6898143445720214,0.7119523343072013,0.7619317670387536,0.03115022423335126,0.717401580382732,0.8045936374401015
8,0.7003077317233101,0.007855977225166158,0.6897906888744202,0.711910605591742,0.7619317670387536,0.03115022423335126,0.717401580382732,0.8045936374401015
9,0.7002954152155288,0.007857612264225752,0.6897717010023341,0.7118946417182358,0.7619317670387536,0.03115022423335126,0.717401580382732,0.8045936374401015
10,0.700284584035869,0.007860053465674607,0.6897536844943344,0.7118860275823058,0.7619317670387536,0.03115022423335126,0.717401580382732,0.8045936374401015
11,0.7002746544583205,0.007863410308027034,0.6897354211103482,0.7118821330442603,0.7619317670387536,0.03115022423335126,0.717401580382732,0.8045936374401015
12,0.7002660467035325,0.00786653177677916,0.6897251906123367,0.7118803304012395,0.7619317670387536,0.03115022423335126,0.717401580382732,0.8045936374401015
13,0.7002553893005886,0.007871738525151573,0.6897118608531528,0.7118793648108017,0.7619317670387536,0.03115022423335126,0.717401580382732,0.8045936374401015
14,0.7002454303273185,0.00787651060150077,0.689701675670166,0.711879017510154,0.7619317670387536,0.03115022423335126,0.717401580382732,0.8045936374401015
15,0.700235534116185,0.007881597477147118,0.6896962108811712,0.7118788940162684,0.7619317670387536,0.03115022423335126,0.717401580382732,0.8045936374401015
16,0.700226379260289,0.007886919840869314,0.6896898837459321,0.7118788627966771,0.7619317670387536,0.03115022423335126,0.717401580382732,0.8045936374401015
17,0.7002174915726977,0.007892221266079516,0.6896850042953723,0.7118788459042313,0.7619317670387536,0.03115022423335126,0.717401580382732,0.8045936374401015
18,0.7002097369729274,0.007897427030279423,0.6896808177247332,0.7118788365909748,0.7619317670387536,0.03115022423335126,0.717401580382732,0.8045936374401015
19,0.7002046219772972,0.00790059143998894,0.6896779154241407,0.7118788296968739,0.7619317670387536,0.03115022423335126,0.717401580382732,0.8045936374401015
20,0.7002002529624697,0.007903458320934037,0.68967608119142,0.7118788271099763,0.7619317670387536,0.03115022423335126,0.717401580382732,0.8045936374401015
21,0.700197723776016,0.007905122111303032,0.6896745425524092,0.7118788260562108,0.7619317670387536,0.03115022423335126,0.717401580382732,0.8045936374401015
22,0.700196235881682,0.007906079279631816,0.6896732533878932,0.711878825598082,0.7619317670387536,0.03115022423335126,0.717401580382732,0.8045936374401015
23,0.700195501462699,0.007906495451899398,0.6896726050780577,0.7118788253981255,0.7619317670387536,0.03115022423335126,0.717401580382732,0.8045936374401015
24,0.700195118068877,0.007906679437169224,0.6896720621066316,0.7118788252649662,0.7619317670387536,0.03115022423335126,0.717401580382732,0.8045936374401015
25,0.7001948566596032,0.007906790784554434,0.689671599394387,0.7118788252237623,0.7619317670387536,0.03115022423335126,0.717401580382732,0.8045936374401015
26,0.700194675927929,0.007906853659038976,0.6896712888172697,0.7118788251963508,0.7619317670387536,0.03115022423335126,0.717401580382732,0.8045936374401015
27,0.7001945671035348,0.00790687163256552,0.6896710804036478,0.7118788251878232,0.7619317670387536,0.03115022423335126,0.717401580382732,0.8045936374401015
28,0.700194487605196,0.007906873953980317,0.6896708812103456,0.7118788251817817,0.7619317670387536,0.03115022423335126,0.717401580382732,0.8045936374401015
29,0.7001944248195439,0.007906869937864325,0.6896707406312408,0.7118788251797541,0.7619317670387536,0.03115022423335126,0.717401580382732,0.8045936374401015
30,0.700194375168552,0.007906847250672044,0.6896706697405393,0.7118788251791192,0.7619317670387536,0.03115022423335126,0.717401580382732,0.8045936374401015


==> Figures/convergence_initialization_Caltech.csv <==
iteration,error_mean,error_std,error_min,error_max,NMI_mean,NMI_std,NMI_min,NMI_max
0,0.9874684716309714,0.00015910732651533768,0.9872401417405641,0.9877259559679993,0.3421256361463548,0.004631731850648915,0.33522450255823116,0.3489476703984753
1,0.98194916049582,9.415353376559836e-05,0.9817878424470406,0.9820542320027842,0.3389935203975752,0.004050881955150099,0.33104254665000415,0.34738127710557815
2,0.9813687325145818,5.772915953948892e-05,0.9812902205182454,0.9814555599826451,0.3479546913723618,0.004634737243748734,0.3359483224613046,0.35286602670477923
3,0.9811804985756757,7.017792655596099e-05,0.9810982158711011,0.9813160698694297,0.34817704723157766,0.00522025847700459,0.33499815028387947,0.3532216256447785
4,0.9810747944301242,8.440389721207376e-05,0.9809879699684373,0.9812549006202389,0.34860522740036265,0.005595995306026059,0.3347667878000077,0.35225960188029964
5,0.9810002941943156,9.704745161852134e-05,0.9808957343035455,0.9812000184971377,0.3489118145919089,0.005683701132377593,0.33507447440205956,0.35345005738513163
6,0.9809396649990832,0.00010058565326468917,0.9808173098295375,0.9811230573635404,0.34922054496249966,0.005299960876198358,0.3369296967268779,0.3547323940670069
7,0.9808957449354765,9.984701118809766e-05,0.9807677072648211,0.9810548633458261,0.34953209694130716,0.005057259902691168,0.33896889318920487,0.35529149168232366
8,0.9808644692135811,9.649031743294718e-05,0.9807322862175988,0.9810039389226032,0.3498455734685771,0.005088138983688982,0.3396688560903273,0.35478398758610835
9,0.9808413704630666,9.552035106606639e-05,0.9807070726172998,0.9809813809999772,0.3499936993105445,0.004871169580147089,0.3404378922773518,0.35502843872127693
10,0.980823654503882,9.421572104146546e-05,0.9806926331618809,0.9809562707142623,0.3499554612602501,0.0048510143976364705,0.34114541738084425,0.355244007713473
11,0.9808123916177062,9.477674262224988e-05,0.9806863864721167,0.9809434235486383,0.34986469697446543,0.0049498964109620834,0.3409708772038806,0.35545856890306976
12,0.9808038632312315,9.459229410178552e-05,0.9806830700357684,0.9809304740314613,0.3498730118653272,0.005161125223762439,0.3403767622047871,0.3556262602704399
13,0.980796980678503,9.520973623257559e-05,0.9806779415473192,0.9809205525943782,0.34996823648926145,0.004893099194031221,0.34064435007045546,0.3556855855582697
14,0.9807911249012438,9.629600507805378e-05,0.9806725668171451,0.9809153487094063,0.3500718262372114,0.004974082720457377,0.34077314435425,0.35572412070861403
15,0.9807857154995935,9.810023307871483e-05,0.980661162170357,0.9809140606823588,0.350051063463345,0.004994019423308884,0.34077284362625815,0.3558562083205674
16,0.9807803071650738,9.967700902425757e-05,0.9806510523805069,0.9809125709201126,0.3500521445834589,0.004906565535872704,0.34064450400269203,0.3553476617875929
17,0.9807748522196522,0.0001025744344248606,0.9806354499531792,0.9809114110087694,0.3499824987664921,0.004856059901561442,0.3404375574200524,0.3547014855110448
18,0.9807694031142755,0.00010699647049898766,0.9806102609510247,0.9809095604160736,0.350048009035076,0.004980040758198899,0.3402463420204052,0.3548673975106504
19,0.9807657222004075,0.00010877821231877272,0.9806011310446783,0.9809073659219738,0.3498875171651845,0.004965444377892896,0.34009600502630827,0.3545850141596669
20,0.9807626691087437,0.00010955120602540803,0.9805957206149565,0.9809050853681721,0.34996582749459015,0.004868426914134979,0.34030952029686456,0.35460553393767974
21,0.9807594994467858,0.00010935024404236877,0.9805923682511813,0.9809003069012315,0.3500324920184402,0.004788346162635335,0.340598264173459,0.35452203879671706
22,0.9807568244383285,0.00010903538228830408,0.9805882415244745,0.9808972176165932,0.35002611601092837,0.004740156191944233,0.3405229912136935,0.35439411477998856
23,0.980754431740675,0.00010937990299821937,0.9805812121939439,0.9808940035169769,0.35000155771681385,0.004687446132237974,0.34051009174945907,0.3542693903383525
24,0.9807525827885962,0.0001093728288401021,0.980576401292087,0.9808910882498756,0.35014444008022105,0.004624148649816789,0.3407123565494046,0.3544148992227193
25,0.9807510528966518,0.00010946862002603966,0.9805721825566572,0.9808894830707521,0.3500857263062135,0.004772223182480744,0.34036024942830156,0.3544330179837034
26,0.9807491239979408,0.00011006631939676969,0.9805646925210811,0.9808881353193567,0.3500419022907334,0.004748865428600496,0.34034849820341373,0.35448980376398537
27,0.9807474156756723,0.00011110811332281591,0.9805562850722024,0.980887432596941,0.35008856034619484,0.0046981385464973414,0.34067139626871434,0.3544766562397007
28,0.9807450307829697,0.00011297496313129181,0.9805431946960299,0.9808865060366404,0.3501581256892472,0.004712697358225694,0.34074142994401363,0.3544518192988486
29,0.9807418441169696,0.00011592817106766977,0.9805240664942567,0.9808863463513349,0.3501245718281797,0.004657309822357264,0.3409727839496366,0.35441354839406153
30,0.980739022841721,0.00011738990648088186,0.9805117339157797,0.9808849264712318,0.35018870489257903,0.004523038052060079,0.341621744895542,0.35440408544637836


==> Figures/convergence_initialization_Cora.csv <==
iteration,error_mean,error_std,error_min,error_max,NMI_mean,NMI_std,NMI_min,NMI_max
0,0.9835324969215836,0.0014343653604767979,0.9815173119227657,0.9850020428585591,0.21480247326640098,0.03512785341943372,0.1486319073132683,0.2614527539012686
1,0.9702164352410702,0.0013216409823276062,0.9686934635442885,0.9725026214477874,0.39427476300520164,0.036473847204735906,0.33708632903553243,0.4441406168803388
2,0.9670683720190614,0.0003365401668205133,0.9666881046236233,0.9679492969489566,0.43615319189967866,0.01978074874170791,0.39332652078759567,0.4613105789103869
3,0.9665777533376778,0.00020654772854509994,0.9661896588219474,0.9668959102134546,0.44723629015247274,0.016723864631624098,0.41750088406382213,0.4644504816617364
4,0.9664730215619963,0.0002595945318938698,0.9659886553073428,0.966848121173395,0.44931109894835863,0.016432711074801504,0.41466967388637965,0.4669575907297793
5,0.9664289610643862,0.0002768077664126919,0.9659086994544648,0.9668256729830053,0.4490374919230609,0.013830813183896274,0.41735663623219843,0.4625067110546076
6,0.9664003215012986,0.000283876355357618,0.9658744252202676,0.9667700204493499,0.4462940938606346,0.013785000250975414,0.41521002147939656,0.45946973276818526
7,0.9663851490542958,0.00029144041079226876,0.965857933131602,0.9667551530782775,0.44737211224874696,0.011012025043839448,0.4204451433601706,0.45718993069377745
8,0.9663775411671456,0.0002927585405841661,0.9658480018949699,0.9667494997617898,0.4455023796973334,0.009302528457273184,0.4238016789447474,0.45477531332487464
9,0.9663727433548249,0.00029361495606331693,0.9658413094672944,0.9667465868518255,0.44645084652980127,0.010551582918367303,0.4210441495943924,0.45670879943706955
10,0.9663694519372138,0.0002940153452766408,0.9658382478061724,0.9667422937879573,0.44656720998950233,0.011146967511870014,0.41845862370804654,0.4569098783281533
11,0.966367347810456,0.0002941106254552655,0.9658366818836704,0.9667396977704493,0.4466487152169754,0.011162513154996128,0.4178397410086404,0.45670879943706955
12,0.9663658738783679,0.00029372774076356114,0.9658359462723186,0.9667369562743986,0.4469138415000512,0.010977457196712158,0.41893015806757755,0.45725900422290355
13,0.9663646280071243,0.0002930918921788282,0.9658355868651718,0.9667342838073956,0.447449256295131,0.009565210102974477,0.4233367431331906,0.4569098783281533
14,0.9663633182284961,0.000292217248033282,0.9658353945529281,0.9667294879446767,0.447480356312368,0.009774722778350843,0.42252500101074036,0.4569098783281533
15,0.966362366794708,0.00029184167172513747,0.9658352926433446,0.9667271747093614,0.4474132833193673,0.009408719994698146,0.4232812524969809,0.4557704379252007
16,0.9663617368581935,0.0002914488834386865,0.9658352365408571,0.966725943031697,0.44745972818963836,0.00940389171099076,0.4232812524969809,0.4557704379252007
17,0.9663609434224236,0.0002909712609136998,0.9658351625030864,0.9667250351971003,0.44777103721000533,0.010003470426508933,0.4218501094197823,0.4563215767414149
18,0.9663599253512773,0.00029044100597915316,0.9658351205461695,0.9667244385677382,0.4479804903749673,0.010032509879175144,0.4218501094197823,0.4563215767414149
19,0.9663594184204299,0.00029012811320073065,0.9658351070367344,0.9667236092372377,0.4482245495584548,0.009991026313446304,0.42222921398303004,0.4563215767414149
20,0.9663590180567134,0.00028983014946565517,0.9658350997605097,0.96672249286062,0.4484113490298817,0.00998836848137162,0.42260989818816325,0.4563215767414149
21,0.9663586800285889,0.0002895744168363156,0.9658350956710503,0.9667215630228181,0.4483977720272517,0.00972796474653831,0.4233760265714007,0.4563215767414149
22,0.9663584312308096,0.0002894087863713622,0.9658350933698844,0.9667210532650994,0.4482341855168473,0.00968136259139638,0.4233760265714007,0.4563215767414149
23,0.9663582558738726,0.0002892972879031944,0.9658350920191525,0.9667207996077101,0.4482341855168473,0.00968136259139638,0.4233760265714007,0.4563215767414149
24,0.9663581186194857,0.0002892130573947831,0.965835091253087,0.9667206520837716,0.4482341855168473,0.00968136259139638,0.4233760265714007,0.4563215767414149
25,0.9663580112588711,0.0002891495278384586,0.9658350908420567,0.9667205648804079,0.4482341855168473,0.00968136259139638,0.4233760265714007,0.4563215767414149
26,0.9663579209901298,0.0002890974467068953,0.9658350906019766,0.966720507234784,0.4482341855168473,0.00968136259139638,0.4233760265714007,0.4563215767414149
27,0.9663578476811484,0.0002890559453212567,0.965835090469997,0.9667204695882726,0.4482341855168473,0.00968136259139638,0.4233760265714007,0.4563215767414149
28,0.966357786243482,0.00028902166458014643,0.9658350903947757,0.9667204437371614,0.4482341855168473,0.00968136259139638,0.4233760265714007,0.4563215767414149
29,0.9663577306232393,0.00028899113325825675,0.9658350903520391,0.9667204260669743,0.4482341855168473,0.00968136259139638,0.4233760265714007,0.4563215767414149
30,0.9663576854165561,0.0002889663016872185,0.9658350903273905,0.9667204114127885,0.4482341855168473,0.00968136259139638,0.4233760265714007,0.4563215767414149


==> Figures/convergence_initialization_HS11.csv <==
iteration,error_mean,error_std,error_min,error_max,NMI_mean,NMI_std,NMI_min,NMI_max
0,0.7938558787512314,0.004675681993058302,0.7861295154857654,0.802018741274954,0.7011530689404312,0.041419178905515545,0.6452584440515774,0.7556549109047856
1,0.7713362521398806,0.002512131169204101,0.7691162384151219,0.7769700213968354,0.8116306082258872,0.017672475526488526,0.7703528090090045,0.8365718138749881
2,0.7698579228778507,0.002307516402127017,0.7686783984530454,0.7755479004015426,0.8159893158685747,0.012017382973571187,0.7970153065607508,0.8463572032171914
3,0.7697650261386867,0.0022915734038941125,0.7686592109561386,0.7754035921571076,0.8177199112552387,0.01706326265557129,0.7970153065607508,0.8636631570838315
4,0.7697585628607357,0.0022867227916180044,0.7686580164956799,0.775381203876689,0.8177199112552387,0.01706326265557129,0.7970153065607508,0.8636631570838315
5,0.7697580934557059,0.002286526552571415,0.7686579185122501,0.7753801051107739,0.8177199112552387,0.01706326265557129,0.7970153065607508,0.8636631570838315
6,0.7697580480298697,0.002286512729687429,0.7686579082597362,0.7753800154070385,0.8177199112552387,0.01706326265557129,0.7970153065607508,0.8636631570838315
7,0.7697580430721987,0.002286512013603682,0.7686579069764612,0.7753800084089384,0.8177199112552387,0.01706326265557129,0.7970153065607508,0.8636631570838315
8,0.7697580424507576,0.002286511935317867,0.768657906811173,0.775380007603695,0.8177199112552387,0.01706326265557129,0.7970153065607508,0.8636631570838315
9,0.769758042368568,0.0022865119265912926,0.7686579067836506,0.775380007501969,0.8177199112552387,0.01706326265557129,0.7970153065607508,0.8636631570838315
10,0.7697580423565167,0.0022865119256680827,0.7686579067799298,0.7753800074887303,0.8177199112552387,0.01706326265557129,0.7970153065607508,0.8636631570838315
11,0.7697580423548801,0.0022865119256730857,0.7686579067794457,0.7753800074871943,0.8177199112552387,0.01706326265557129,0.7970153065607508,0.8636631570838315
12,0.7697580423546276,0.0022865119256752424,0.768657906779396,0.7753800074869625,0.8177199112552387,0.01706326265557129,0.7970153065607508,0.8636631570838315
13,0.7697580423545889,0.002286511925676433,0.76865790677939,0.77538000748693,0.8177199112552387,0.01706326265557129,0.7970153065607508,0.8636631570838315
14,0.7697580423545827,0.002286511925676884,0.7686579067793894,0.7753800074869254,0.8177199112552387,0.01706326265557129,0.7970153065607508,0.8636631570838315
15,0.7697580423545819,0.0022865119256770664,0.7686579067793892,0.7753800074869249,0.8177199112552387,0.01706326265557129,0.7970153065607508,0.8636631570838315
16,0.7697580423545816,0.0022865119256770304,0.7686579067793892,0.7753800074869246,0.8177199112552387,0.01706326265557129,0.7970153065607508,0.8636631570838315
17,0.7697580423545816,0.002286511925677047,0.768657906779389,0.7753800074869247,0.8177199112552387,0.01706326265557129,0.7970153065607508,0.8636631570838315
18,0.7697580423545817,0.0022865119256770296,0.768657906779389,0.7753800074869247,0.8177199112552387,0.01706326265557129,0.7970153065607508,0.8636631570838315
19,0.7697580423545813,0.0022865119256771224,0.768657906779389,0.7753800074869249,0.8177199112552387,0.01706326265557129,0.7970153065607508,0.8636631570838315
20,0.7697580423545816,0.002286511925677109,0.768657906779389,0.7753800074869248,0.8177199112552387,0.01706326265557129,0.7970153065607508,0.8636631570838315
21,0.7697580423545816,0.0022865119256770244,0.7686579067793892,0.7753800074869248,0.8177199112552387,0.01706326265557129,0.7970153065607508,0.8636631570838315
22,0.7697580423545816,0.0022865119256770755,0.768657906779389,0.7753800074869248,0.8177199112552387,0.01706326265557129,0.7970153065607508,0.8636631570838315
23,0.7697580423545817,0.002286511925677086,0.768657906779389,0.7753800074869248,0.8177199112552387,0.01706326265557129,0.7970153065607508,0.8636631570838315
24,0.7697580423545817,0.002286511925677073,0.7686579067793892,0.7753800074869248,0.8177199112552387,0.01706326265557129,0.7970153065607508,0.8636631570838315
25,0.7697580423545813,0.002286511925677135,0.7686579067793888,0.7753800074869248,0.8177199112552387,0.01706326265557129,0.7970153065607508,0.8636631570838315
26,0.7697580423545813,0.002286511925677048,0.768657906779389,0.7753800074869246,0.8177199112552387,0.01706326265557129,0.7970153065607508,0.8636631570838315
27,0.7697580423545813,0.002286511925677078,0.7686579067793889,0.7753800074869246,0.8177199112552387,0.01706326265557129,0.7970153065607508,0.8636631570838315
28,0.7697580423545813,0.0022865119256770643,0.7686579067793889,0.7753800074869246,0.8177199112552387,0.01706326265557129,0.7970153065607508,0.8636631570838315
29,0.7697580423545813,0.0022865119256771193,0.7686579067793889,0.7753800074869248,0.8177199112552387,0.01706326265557129,0.7970153065607508,0.8636631570838315
30,0.7697580423545813,0.002286511925677063,0.768657906779389,0.7753800074869246,0.8177199112552387,0.01706326265557129,0.7970153065607508,0.8636631570838315


==> Figures/convergence_random_AUCS.csv <==
iteration,error_mean,error_std,error_min,error_max,NMI_mean,NMI_std,NMI_min,NMI_max
0,0.8542808246200162,0.004488239642395272,0.845520243879077,0.8598839997374438,0.2704206107731918,0.04118061812571732,0.20508600061366444,0.356172404225735
1,0.8055025068434339,0.014932967877545904,0.7827835734125786,0.8280957072484066,0.3966689212018431,0.07976749648848501,0.30431247708367243,0.5563427974747155
2,0.7823164859800589,0.013554007247338967,0.7658236037691061,0.8083285998535971,0.46633863604500714,0.08879505348271587,0.37632934029189624,0.6251815914262382
3,0.7672428819171944,0.010290407945634288,0.7503639251505522,0.7790931987102584,0.4917168930501726,0.07832047614410756,0.3977787464888203,0.6288827052567713
4,0.7592300129496153,0.009181743170444675,0.744813145447059,0.7748633773184196,0.5123336395600753,0.07854037439487908,0.3977787464888203,0.650887268908351
5,0.7547487483707632,0.011683821631091806,0.7353848015208954,0.7744256772819785,0.5282069481208602,0.084300269238178,0.40995669362298365,0.6419916664997847
6,0.7498380157798553,0.015783879593725507,0.7244565191296933,0.7742796852306066,0.542886024946022,0.09059212949757914,0.40995669362298365,0.6722505137062684
7,0.7480329975234502,0.016055173787414476,0.7230176044897544,0.7735598207895547,0.5482430561274857,0.09786270160665247,0.41043008387799446,0.7076487815742122
8,0.746299137208615,0.017372915076157316,0.7198439178117548,0.772777188277735,0.5530677728016256,0.0984034384038423,0.4254727344366754,0.722716637837343
9,0.7453770799346117,0.01803486909336281,0.7185484348836214,0.772448696751778,0.5552337717883062,0.09914979673767116,0.4254727344366754,0.722716637837343
10,0.7448311164550642,0.018292751094721765,0.7181323841660654,0.7722858417482446,0.5546355850058663,0.0989134869175852,0.4254727344366754,0.722716637837343
11,0.7444993762548554,0.01824137798304371,0.7179704082827063,0.7722004327139582,0.5546355850058663,0.0989134869175852,0.4254727344366754,0.722716637837343
12,0.7443118276256175,0.018147985367904997,0.7178991090625988,0.7721554869573528,0.5549655286040155,0.09918030353310411,0.4254727344366754,0.722716637837343
13,0.7442428289237129,0.018108237184283716,0.7178485048136589,0.7721317444830487,0.556002018955595,0.09976495737296519,0.4254727344366754,0.722716637837343
14,0.7442179700046342,0.01809355423913681,0.7178309784895518,0.7721200979618575,0.5558284785472887,0.09965979424129637,0.4254727344366754,0.722716637837343
15,0.7441802363784641,0.018067602613444936,0.7178267060005101,0.7721146259138311,0.5574859189473595,0.10078178829113167,0.4254727344366754,0.722716637837343
16,0.7441671018297882,0.01805899656263725,0.7178237646305873,0.7721120879308855,0.5574859189473595,0.10078178829113167,0.4254727344366754,0.722716637837343
17,0.7441634607891582,0.01805656822616095,0.7178229522992163,0.7721108497907269,0.5574859189473595,0.10078178829113167,0.4254727344366754,0.722716637837343
18,0.7441619588631851,0.01805553421394361,0.7178227194527892,0.7721102410394923,0.5574859189473595,0.10078178829113167,0.4254727344366754,0.722716637837343
19,0.7439214647912751,0.017906958674679254,0.7178226612487754,0.7721099437211855,0.5601842737734118,0.10315346431941161,0.4254727344366754,0.722716637837343
20,0.7437466383662427,0.017818551998355425,0.7178226280496072,0.7721097954539409,0.5601842737734118,0.10315346431941161,0.4254727344366754,0.722716637837343
21,0.7437088414507966,0.01780162823443754,0.7178226189231053,0.7721097218626919,0.5601842737734118,0.10315346431941161,0.4254727344366754,0.722716637837343
22,0.7436959803339672,0.017796045432887035,0.717822614777761,0.7721096841320072,0.5601842737734118,0.10315346431941161,0.4254727344366754,0.722716637837343
23,0.7436918197273782,0.017794256927805754,0.7178226128727353,0.7721096652914249,0.5601842737734118,0.10315346431941161,0.4254727344366754,0.722716637837343
24,0.7436905422185668,0.017793708387665152,0.7178226119912983,0.772109655398276,0.5601842737734118,0.10315346431941161,0.4254727344366754,0.722716637837343
25,0.7436901501792765,0.01779353946057428,0.7178226114769707,0.7721096502617586,0.5601842737734118,0.10315346431941161,0.4254727344366754,0.722716637837343
26,0.7436900416081932,0.017793492137469714,0.7178226113390186,0.7721096475977944,0.5601842737734118,0.10315346431941161,0.4254727344366754,0.722716637837343
27,0.7436900071621925,0.01779347683970831,0.7178226112765863,0.7721096461854612,0.5601842737734118,0.10315346431941161,0.4254727344366754,0.722716637837343
28,0.7436899965675972,0.017793471938966243,0.7178226112410774,0.7721096454507554,0.5601842737734118,0.10315346431941161,0.4254727344366754,0.722716637837343
29,0.7436899929454558,0.01779347015306074,0.7178226112310869,0.7721096450518313,0.5601842737734118,0.10315346431941161,0.4254727344366754,0.722716637837343
30,0.7436899915225177,0.01779346938236775,0.7178226112264622,0.7721096448398774,0.5601842737734118,0.10315346431941161,0.4254727344366754,0.722716637837343


==> Figures/convergence_random_Caltech.csv <==
iteration,error_mean,error_std,error_min,error_max,NMI_mean,NMI_std,NMI_min,NMI_max
0,0.9924557548163602,1.633100765210989e-06,0.9924531548327454,0.9924587748777108,0.13149919085740022,0.0011217761589926776,0.12880332667555708,0.13252889339210933
1,0.9918382398993172,2.4414012492913673e-05,0.9918042887259712,0.991882929195237,0.14407248779744253,0.001954422175020456,0.14110414278356048,0.14689527584164014
2,0.9893347286432531,0.0006569042963493033,0.9883412218687735,0.9902701675460893,0.22773615401340858,0.017809366081018657,0.19657281019059555,0.25520525974022945
3,0.9852354696034322,0.0005045349223695143,0.9843873274340832,0.9861976343517221,0.31166117995998827,0.007375252507802144,0.2985703205106234,0.32180539757994825
4,0.9836545288101058,0.00043806169141753673,0.9830110768558277,0.9843959954856714,0.32856230380226237,0.005419738597274592,0.31988233644801245,0.33532246239454344
5,0.9829090394125057,0.0003294439920638079,0.9823897235086114,0.9833426914701529,0.3337154822546582,0.004728072203837893,0.32600161574566394,0.33962948970048745
6,0.9825393643660535,0.00031923558218378904,0.9821811370793964,0.9831352693601766,0.3353409937036312,0.0022851262531338955,0.33260044441257675,0.33894250426070255
7,0.9823556901442482,0.00033081643021772787,0.9819137223215729,0.982954423264241,0.3360911899157936,0.002189506217358839,0.3333791595569186,0.33999694303122985
8,0.9822175358259917,0.00030357183120512956,0.9817814207774603,0.9827464157219514,0.3365890247825227,0.0035413749207459325,0.33245771407963703,0.3427790406228444
9,0.9820932711541577,0.00028403017382127134,0.981701204946485,0.9826933426812562,0.3372347022697137,0.003341093103068694,0.3323118657324331,0.3430443621262654
10,0.9819901761554732,0.00030328866521406545,0.9816219566032403,0.9826579495712302,0.3371657936176121,0.0038304101298014693,0.33140127796033275,0.34233886676751274
11,0.9818961788687532,0.00034348424787381774,0.9814268974667413,0.9826336793772965,0.3372435024269839,0.00404749949249135,0.3307513948439336,0.3422513249193711
12,0.9818197834579335,0.0003653404620756493,0.9812865167395654,0.9826035959189746,0.3374539893565659,0.004042881086773933,0.33092947709737314,0.3438184562803781
13,0.9816992264165462,0.00039766597296103233,0.9811462058446091,0.9825278384820777,0.33734217592883653,0.0037883932891856274,0.3328642401299809,0.3441971110029608
14,0.9816169760970179,0.0004102220437864916,0.9810171328415903,0.9823930571552423,0.3371332020881469,0.0034838035478109096,0.33327239400530506,0.34332261003946707
15,0.981573864505641,0.0004148584704642011,0.9809803287703822,0.9823248715681495,0.33685670364768316,0.003727995399014582,0.3332929912577936,0.3434319125254589
16,0.9815521074678308,0.0004127708571348583,0.9809709396818306,0.9822949388582117,0.33665959501118564,0.0038513857645093696,0.3326362030501607,0.34355894415714416
17,0.9815243092770766,0.0004002838556719128,0.9809609916010342,0.9822204483994503,0.33653716734170747,0.004000819774246096,0.3321561650495061,0.3439897819879809
18,0.9814933396528176,0.00038511146905979474,0.9809376730779593,0.9821459600196014,0.33672739354399417,0.0040848809098163845,0.3312060885448299,0.3441655512565411
19,0.98146815383289,0.00038423377396626965,0.9808874226880756,0.9821169927286132,0.33667029824989525,0.0044265181994389766,0.3312470473045993,0.3459523987278435
20,0.9814426113660764,0.00038472635583327523,0.9808569332106349,0.9820971880632987,0.336597229286132,0.004295823172714158,0.33114126872848026,0.34565580291958237
21,0.9814197850640987,0.0003841913755116312,0.9808457445471516,0.9820743936620039,0.336401222169475,0.004233189436030951,0.33101947811804927,0.3451963875569127
22,0.9814036053393288,0.0003822738183061299,0.980842006729781,0.9820558141317088,0.33633893034052353,0.004255480655583403,0.33097647343752856,0.34529514876270256
23,0.9813915439686216,0.00038140724640362743,0.9808406658174935,0.9820428955548524,0.3363956999121311,0.004305746041834665,0.33083238496133827,0.3452484730023863
24,0.9813828700238751,0.0003823054870165624,0.9808398363178127,0.9820345586500879,0.33646296381582685,0.004330548865938982,0.33081626423669575,0.3451035680245393
25,0.9813757523989292,0.00038380260569622704,0.9808387003968361,0.9820297013646944,0.3363827653808992,0.004277759672772226,0.3305722478340959,0.3448758721950468
26,0.9813694343472459,0.00038445134043024206,0.980838451549098,0.9820282790866988,0.33620611873130196,0.004210141682143212,0.3305953422856533,0.3447549717460976
27,0.9813635112324036,0.0003815526450590696,0.9808371567821851,0.9820276669364526,0.3360188092106796,0.004188174320888482,0.3303900214014255,0.3446561454454727
28,0.9813444372130965,0.00036546436936453974,0.9808368816002437,0.9820261490411302,0.33592461351107106,0.0041930870178712625,0.3304087379382789,0.34462003914049166
29,0.9813296088019436,0.0003581496534470942,0.980836573324644,0.9820229445877949,0.33579977217026363,0.004324017189261505,0.3302296212474015,0.34475014979797236
30,0.9813268523078804,0.00035730884233261856,0.9808361229315585,0.9820194505948124,0.33582907885424856,0.004368777646177345,0.33016534747909704,0.34477587317973657


==> Figures/convergence_random_Cora.csv <==
iteration,error_mean,error_std,error_min,error_max,NMI_mean,NMI_std,NMI_min,NMI_max
0,0.986694225813317,3.0798319209072165e-05,0.9866415992618579,0.9867388328735097,0.0011902103986773844,0.0006902256698010906,0.0004976782754811038,0.002377944485951843
1,0.9810957542740286,0.0013290684551094112,0.9780063117120812,0.9825098745349974,0.039520310232719874,0.0428451534266027,0.008947850979878404,0.14832105279459054
2,0.9766220848699497,0.0037658994821770262,0.971556330213299,0.9806741572049714,0.1118735783013171,0.09457726996834993,0.004037840173891028,0.2827879576886372
3,0.9745557688791233,0.004577472326626621,0.9697562200778033,0.9800879323185483,0.1430743590635085,0.1173907128054019,0.001842691665145877,0.3375470865192794
4,0.9730712941200743,0.004726230882775337,0.9689943620270777,0.979906140632036,0.16640683724653899,0.11956293514753527,0.0031411460313336657,0.34866708999532176
5,0.9724689125588128,0.004969118319571506,0.9680791204837467,0.9798569178026991,0.18538483048903337,0.12380357213028549,0.0025756246542218515,0.3542631941829485
6,0.9722014654174741,0.004972819515125604,0.9671368787361987,0.9798336656144467,0.19810037429712501,0.12642976821647936,0.0024953694665019754,0.36372415718327294
7,0.972006734375803,0.00488840248491185,0.96681159161886,0.9798216458110527,0.20227241506721322,0.12895201868081135,0.0029118056487906353,0.3694365066086403
8,0.9718422045708387,0.00493027087782614,0.966659177128912,0.9798145659936474,0.2054079404329286,0.13132192884555424,0.0032527185643779068,0.37806658350718225
9,0.9717119434422743,0.0049475796203200285,0.9665109269022186,0.9798091763145461,0.20846662403270555,0.1318107530062576,0.003609176016810923,0.3842560323169914
10,0.9716330437705245,0.004939454010299728,0.9662673830238718,0.9798064349315481,0.21303931742941126,0.1346137891701118,0.0034820015043676056,0.4012013817724056
11,0.9715945776985816,0.004935112652928335,0.9661657102565914,0.9798054829603098,0.21631079779309595,0.13550076026098695,0.003465239582729057,0.4046391628039659
12,0.9715729237035499,0.004932544674214793,0.9661086903042037,0.9798050057716892,0.21734192874146516,0.13592386072474763,0.0034816251659133476,0.4064798382523473
13,0.9715622621819963,0.004930073258850367,0.9660797265160721,0.9798047292845147,0.21821549239734042,0.13639919623628385,0.0034816251659133476,0.40704718203691337
14,0.9715570724649183,0.004930468273499556,0.9660645505454233,0.9798045699649834,0.21846246067381908,0.13569293222910547,0.0034816251659133476,0.40448640020699583
15,0.971551604160491,0.004931909917187613,0.9660574043724153,0.9798044786992145,0.21923617882455892,0.13591628995516894,0.0034607116946151176,0.4063150313903267
16,0.9715454868622535,0.004931162416651348,0.9660507921043516,0.9798044223232822,0.2201567634490466,0.136567248608426,0.003417254007275371,0.40795802923442326
17,0.9715419544191383,0.004932158990529557,0.966038997511998,0.9798043879151491,0.22119188512095905,0.1370102934475425,0.003401561184556006,0.4095408060494595
18,0.9715406008313596,0.0049327425048201565,0.9660323151485944,0.9798043662234298,0.22155992941062824,0.1376146667703166,0.0033926632591135793,0.41474518314958864
19,0.9715399310174394,0.004932881142932663,0.9660296452374404,0.9798043534690163,0.22166574380442103,0.13792633471394455,0.003401561184556006,0.41597374143698157
20,0.9715395368387746,0.004932854081059442,0.9660286085818448,0.9798043457592408,0.22176043545395432,0.13808558883867475,0.003401561184556006,0.41698205510984
21,0.9715393061303981,0.004932791535501849,0.9660282191278581,0.9798043411686196,0.22162305409400465,0.13811188950189915,0.003401561184556006,0.41698205510984
22,0.9715392168730848,0.004932772986767276,0.9660280589087284,0.9798043385458228,0.22167143346258417,0.13810247230105904,0.003401561184556006,0.41698205510984
23,0.9715391753073209,0.004932766616270851,0.9660279775320896,0.9798043369042339,0.2217050630327823,0.13809602567329626,0.003401561184556006,0.41698205510984
24,0.9715391455261105,0.004932758114926117,0.9660279339125654,0.9798043359013062,0.22175624638598132,0.1380863706763569,0.003401561184556006,0.41698205510984
25,0.9715391077427181,0.004932738571579705,0.966027910519439,0.9798043352935222,0.22203472767197674,0.13803715281780674,0.003401561184556006,0.41698205510984
26,0.971539088106957,0.004932728412902006,0.9660278985752346,0.9798043349361214,0.22205201130096314,0.13803428275574364,0.003401561184556006,0.41698205510984
27,0.9715390781026221,0.004932723438860042,0.966027891690825,0.9798043347230185,0.22205201130096314,0.13803428275574364,0.003401561184556006,0.41698205510984
28,0.9715390757644566,0.00493272286278054,0.9660278880497843,0.9798043345853443,0.22205201130096314,0.13803428275574364,0.003401561184556006,0.41698205510984
29,0.9715390745547419,0.004932722617393544,0.9660278860352012,0.9798043345030094,0.22205201130096314,0.13803428275574364,0.003401561184556006,0.41698205510984
30,0.9715390739238003,0.004932722505222212,0.9660278849686276,0.9798043344550591,0.22205201130096314,0.13803428275574364,0.003401561184556006,0.41698205510984


==> Figures/convergence_random_HS11.csv <==
iteration,error_mean,error_std,error_min,error_max,NMI_mean,NMI_std,NMI_min,NMI_max
0,0.8808914554412104,0.00032131884668503807,0.8802355814883538,0.8813225488061962,0.0309169315504418,0.012095829298758593,0.014244367458088944,0.0591795843660969
1,0.8596553753271763,0.007130465326924832,0.8427895982155713,0.8658333679979539,0.10975026366178067,0.10430594196547925,0.00673739730048771,0.35188925454770603
2,0.8405402625611658,0.01618057854053977,0.819334844118108,0.8605724987018697,0.27329494329351234,0.2041817933694318,0.00965004047151013,0.5436519419769373
3,0.8298288517331928,0.020625466921836692,0.8043458952057791,0.8586347807044334,0.3637420758864275,0.2516291032462148,0.006813272210840457,0.7224415411771489
4,0.8228978317564986,0.02659116443194051,0.7796441190023837,0.8579668368085116,0.4111717318415614,0.29931804314830657,0.011547650109398278,0.8700674946945601
5,0.8195619314533727,0.030195011059119512,0.7757786033456426,0.8576337005350051,0.4232228580080042,0.306359868016209,0.010839461261009807,0.8619388566815597
6,0.8190578158943506,0.030568644881589807,0.7742610288175836,0.8573990965852317,0.4272533753902885,0.3108794376160775,0.010095957087960697,0.8619388566815597
7,0.8188425466272438,0.03064110458291527,0.7733925450073577,0.8572256780191078,0.42864683829963585,0.31255852749918855,0.006135050492289238,0.8619388566815597
8,0.8187985601738342,0.030618533908211103,0.7733105158593592,0.8571209341839824,0.4276552321270639,0.3115589142351842,0.008723171838814074,0.8619388566815597
9,0.8187816498040557,0.030598204692729208,0.7733065306506345,0.8569937775036068,0.42850375977753574,0.31030019596509956,0.017208448343532648,0.8619388566815597
10,0.818775076481802,0.030589746765537974,0.7733061177560666,0.8569402383869559,0.4280088999223953,0.311032083924436,0.012259849792128437,0.8619388566815597
11,0.8187600850051187,0.0305691809716845,0.7733060663762295,0.8567946438541177,0.427948214537963,0.31112225970160867,0.011652995947804938,0.8619388566815597
12,0.8187532968070806,0.03055986017983461,0.7733060603355197,0.8567284892684167,0.4273731038039246,0.3119814148708566,0.00590188860742168,0.8619388566815597
13,0.8187528452852698,0.030559255573839015,0.7733060595941942,0.8567246844220867,0.4273731038039246,0.3119814148708566,0.00590188860742168,0.8619388566815597
14,0.8187527295749613,0.03055910177878974,0.7733060594995507,0.856723809399317,0.4273731038039246,0.3119814148708566,0.00590188860742168,0.8619388566815597
15,0.818752688008528,0.030559046427239705,0.7733060594884555,0.8567235053221955,0.4273731038039246,0.3119814148708566,0.00590188860742168,0.8619388566815597
16,0.8187526722626108,0.03055902535287068,0.7733060594870194,0.856723392661871,0.4273731038039246,0.3119814148708566,0.00590188860742168,0.8619388566815597
17,0.8187526662229725,0.030559017248492786,0.7733060594868416,0.856723351163871,0.4273731038039246,0.3119814148708566,0.00590188860742168,0.8619388566815597
18,0.8187526637827229,0.03055901396383482,0.7733060594868209,0.8567233344065345,0.4273731038039246,0.3119814148708566,0.00590188860742168,0.8619388566815597
19,0.8187526627945292,0.03055901262984927,0.7733060594868183,0.856723327700524,0.4273731038039246,0.3119814148708566,0.00590188860742168,0.8619388566815597
20,0.8187526624042766,0.030559012101323755,0.7733060594868176,0.8567233250715681,0.4273731038039246,0.3119814148708566,0.00590188860742168,0.8619388566815597
21,0.8187526622446211,0.03055901188475319,0.7733060594868176,0.8567233240130095,0.4273731038039246,0.3119814148708566,0.00590188860742168,0.8619388566815597
22,0.8187526621791369,0.030559011795747368,0.7733060594868176,0.8567233235803452,0.4273731038039246,0.3119814148708566,0.00590188860742168,0.8619388566815597
23,0.8187526621523616,0.030559011759305293,0.7733060594868176,0.856723323409565,0.4273731038039246,0.3119814148708566,0.00590188860742168,0.8619388566815597
24,0.8187526621409484,0.03055901174373676,0.7733060594868179,0.8567233233336194,0.4273731038039246,0.3119814148708566,0.00590188860742168,0.8619388566815597
25,0.818752662136643,0.030559011737861703,0.7733060594868176,0.8567233233056099,0.4273731038039246,0.3119814148708566,0.00590188860742168,0.8619388566815597
26,0.8187526621348422,0.030559011735400373,0.7733060594868179,0.8567233232938949,0.4273731038039246,0.3119814148708566,0.00590188860742168,0.8619388566815597
27,0.8187526621340618,0.030559011734332293,0.7733060594868179,0.8567233232886518,0.4273731038039246,0.3119814148708566,0.00590188860742168,0.8619388566815597
28,0.8187526621337258,0.03055901173387162,0.7733060594868176,0.8567233232863604,0.4273731038039246,0.3119814148708566,0.00590188860742168,0.8619388566815597
29,0.8187526621335849,0.030559011733678466,0.7733060594868179,0.8567233232854036,0.4273731038039246,0.3119814148708566,0.00590188860742168,0.8619388566815597
30,0.8187526621335227,0.03055901173359314,0.7733060594868174,0.8567233232849829,0.4273731038039246,0.3119814148708566,0.00590188860742168,0.8619388566815597

